Deep Roots: Improving CNN Efficiency with Hierarchical Filter Groups

We propose a new method for creating computationally efficient and compact convolutional neural networks (CNNs) using a novel sparse connection structure that resembles a tree root. This allows a significant reduction in computational cost and number of parameters compared to state-of-the-art deep CNNs, without compromising accuracy, by exploiting the sparsity of inter-layer filter dependencies. We validate our approach by using it to train more efficient variants of state-of-the-art CNN architectures, evaluated on the CIFAR10 and ILSVRC datasets. Our results show similar or higher accuracy than the baseline architectures with much less computation, as measured by CPU and GPU timings. For example, for ResNet 50, our model has 40% fewer parameters, 45% fewer floating point operations, and is 31% (12%) faster on a CPU (GPU). For the deeper ResNet 200 our model has 25% fewer floating point operations and 44% fewer parameters, while maintaining state-of-the-art accuracy. For GoogLeNet, our model has 7% fewer parameters and is 21% (16%) faster on a CPU (GPU).

==> data/alexnetma.csv <==
Network, Real Name, Top-5 Acc., Top-1 Acc., Param., Multiply-Acc.
2 groups, bvlc_alexnet,	0.8186,	0.5816, 724417384, 60965224
no groups, bvlc_alexnet_nogroup, 0.810339, 0.58196, 1135266664, 62378344
4 groups, bvlc_alexnet_group4, 0.8062, 0.5654, 518992744, 60258664

==> data/googlenetma.csv <==
Full Name, Network, Real Name, Batch Size, Multiply-Acc., Param., Top-1 Acc., Top-5 Acc., GPU Forward, CPU Forward
Orig., 1, msrc-googlenet-initfixfinal-bn, 32, 1716324392, 18809576, 0.694499, 0.894482, 140.597, 10066.7


==> data/googlenetmaconvonly.csv <==
Full Name, Network, Real Name, Batch Size, Multiply-Acc., Param., Top-1 Acc., Top-5 Acc., GPU Forward, CPU Forward
root-2, 2, msrc-googlenet-initfixfinal-bn-root2-convonly, 32, 1542916136, 18754280, 0.694919, 0.893482, 139.792, 9127.38
root-4, 4, msrc-googlenet-initfixfinal-bn-root4-convonly, 32, 1291032616, 18515944, 0.693099, 0.892362, 131.044, 8726.71
root-8, 8, msrc-googlenet-initfixfinal-bn-root8-convonly, 32, 964383656, 17504744, 0.690779, 0.890502, 118.917, 7876.52
root-16, 16, msrc-googlenet-initfixfinal-bn-root16-convonly, 32, 756887912, 16308968, 0.68258, 0.885803, 114.849, 6623.61


==> data/nincifar.csv <==
full name, name, real name, ma, param, accuracy, cpu, gpu
Orig., 1, msrc-cifar-nin-4pad, 222487946, 966986, 0.921125, 39.00234375, 0.622549219 


==> data/nincifar_col_s.csv <==
full name, name, real name, ma, param, accuracy, cpu, gpu
col-2, 2, msrc-cifar-nin-4pad-col2-convonly, 152888714, 570698, 0.9197, 28.80671875, 0.567590625
col-4, 4, msrc-cifar-nin-4pad-col4-convonly, 118089098, 372554, 0.92, 26.148046875, 0.535548438
col-8, 8, msrc-cifar-nin-4pad-col8-convonly, 100689290, 273482, 0.9192, 23.02796875, 0.475046094 
col-16, 16, msrc-cifar-nin-4pad-col16-convonly, 91989386, 223946, 0.912, 22.7946875, 0.493595313


==> data/nincifar_root_s.csv <==
full name, name, real name, ma, param, accuracy, cpu, gpu
root-2, 2, msrc-cifar-nin-4pad-funnel2-convonly, 163505546, 736586, 0.9209, 31.2421875, 0.550988281
root-4, 4, msrc-cifar-nin-4pad-funnel4-convonly, 123397514, 455498, 0.9202, 27.622265625, 0.479592188
root-8, 8, msrc-cifar-nin-4pad-funnel8-convonly-run2, 103343498, 314954, 0.9215, 24.383125, 0.482417188
root-16, 16, msrc-cifar-nin-4pad-funnel16-convonly-run2, 93316490, 244682, 0.9167, 22.965546875, 0.474585156


==> data/nincifar_tree_s.csv <==
full name, name, real name, ma, param, accuracy, cpu, gpu
tree-2, 2, msrc-cifar-nin-4pad-tree2-convonly, 147580298, 487754, 0.9185, 31.357578125, 0.540621094
tree-4, 4, msrc-cifar-nin-4pad-tree4-convonly, 115434890, 331082, 0.9147, 29.06265625, 0.535409375 
tree-8, 8, msrc-cifar-nin-4pad-tree8-convonly, 99362186, 252746, 0.9171, 25.7403125, 0.499760156
tree-16, 16, msrc-cifar-nin-4pad-tree16-convonly, 91325834, 213578, 0.9168, 20.58984375, 0.512360937


==> data/resnet200.csv <==
full name, name, real name, param, ma, top1, top5
Orig., 1, resnet-200-root-1-fixed, 62451880, 5653622950888, 0.21960, 0.06230
root-8, 8, resnet-200-root-8-fixed, 49084072, 4835135979520, 0.22048, 0.06260
root-32, 32, resnet-200-root-32-fixed, 35139112, 4233756150760, 0.22074, 0.06303


==> data/resnet50-layerma.csv <==
layer,MA
conv1,118014016
res2a-1,51380224
res2a-2a,12845056
res2a-2b,115605504
res2a-2c,51380224
res2b-2a,51380224
res2b-2b,115605504
res2b-2c,51380224
res2c-2a,51380224
res2c-2b,115605504
res2c-2c,51380224
res3a-1,102760448
res3a-2a,25690112
res3a-2b,115605504
res3a-2c,51380224
res3b-2a,51380224
res3b-2b,115605504
res3b-2c,51380224
res3c-2a,51380224
res3c-2b,115605504
res3c-2c,51380224
res3d-2a,51380224
res3d-2b,115605504
res3d-2c,51380224
res4a-1,102760448
res4a-2a,25690112
res4a-2b,115605504
res4a-2c,51380224
res4b-2a,51380224
res4b-2b,115605504
res4b-2c,51380224
res4c-2a,51380224
res4c-2b,115605504
res4c-2c,51380224
res4d-2a,51380224
res4d-2b,115605504
res4d-2c,51380224
res4e-2a,51380224
res4e-2b,115605504
res4e-2c,51380224
res4f-2a,51380224
res4f-2b,115605504
res4f-2c,51380224
res5a-1,102760448
res5a-2a,25690112
res5a-2b,115605504
res5a-2c,51380224
res5b-2a,51380224
res5b-2b,115605504
res5b-2c,51380224
res5c-2a,51380224
res5c-2b,115605504
res5c-2c,51380224
fc1000,2049000


==> data/resnet50-layerparam.csv <==
layer,param
conv1,9472
res2a-1,16384
res2a-2a,4096
res2a-2b,36864
res2a-2c,16384
res2b-2a,16384
res2b-2b,36864
res2b-2c,16384
res2c-2a,16384
res2c-2b,36864
res2c-2c,16384
res3a-1,131072
res3a-2a,32768
res3a-2b,147456
res3a-2c,65536
res3b-2a,65536
res3b-2b,147456
res3b-2c,65536
res3c-2a,65536
res3c-2b,147456
res3c-2c,65536
res3d-2a,65536
res3d-2b,147456
res3d-2c,65536
res4a-1,524288
res4a-2a,131072
res4a-2b,589824
res4a-2c,262144
res4b-2a,262144
res4b-2b,589824
res4b-2c,262144
res4c-2a,262144
res4c-2b,589824
res4c-2c,262144
res4d-2a,262144
res4d-2b,589824
res4d-2c,262144
res4e-2a,262144
res4e-2b,589824
res4e-2c,262144
res4f-2a,262144
res4f-2b,589824
res4f-2c,262144
res5a-1,2097152
res5a-2a,524288
res5a-2b,2359296
res5a-2c,1048576
res5b-2a,1048576
res5b-2b,2359296
res5b-2c,1048576
res5c-2a,1048576
res5c-2b,2359296
res5c-2c,1048576
fc1000,2049000


==> data/resnet50-root64-layerma.csv <==
layer,MA
conv1,118014016
res2a-1,51380224
res2a-2a,12845056
res2a-2b,1806336
res2a-2c,51380224
res2b-2a,51380224
res2b-2b,1806336
res2b-2c,51380224
res2c-2a,51380224
res2c-2b,1806336
res2c-2c,51380224
res3a-1,102760448
res3a-2a,25690112
res3a-2b,3612672
res3a-2c,51380224
res3b-2a,51380224
res3b-2b,3612672
res3b-2c,51380224
res3c-2a,51380224
res3c-2b,3612672
res3c-2c,51380224
res3d-2a,51380224
res3d-2b,3612672
res3d-2c,51380224
res4a-1,102760448
res4a-2a,25690112
res4a-2b,7225344
res4a-2c,51380224
res4b-2a,51380224
res4b-2b,7225344
res4b-2c,51380224
res4c-2a,51380224
res4c-2b,7225344
res4c-2c,51380224
res4d-2a,51380224
res4d-2b,7225344
res4d-2c,51380224
res4e-2a,51380224
res4e-2b,7225344
res4e-2c,51380224
res4f-2a,51380224
res4f-2b,7225344
res4f-2c,51380224
res5a-1,102760448
res5a-2a,25690112
res5a-2b,14450688
res5a-2c,51380224
res5b-2a,51380224
res5b-2b,14450688
res5b-2c,51380224
res5c-2a,51380224
res5c-2b,14450688
res5c-2c,51380224
fc1000,2049000


==> data/resnet50-root64-layerparam.csv <==
layer,param
conv1,9472
res2a-1,16384
res2a-2a,4096
res2a-2b,576
res2a-2c,16384
res2b-2a,16384
res2b-2b,576
res2b-2c,16384
res2c-2a,16384
res2c-2b,576
res2c-2c,16384
res3a-1,131072
res3a-2a,32768
res3a-2b,4608
res3a-2c,65536
res3b-2a,65536
res3b-2b,4608
res3b-2c,65536
res3c-2a,65536
res3c-2b,4608
res3c-2c,65536
res3d-2a,65536
res3d-2b,4608
res3d-2c,65536
res4a-1,524288
res4a-2a,131072
res4a-2b,36864
res4a-2c,262144
res4b-2a,262144
res4b-2b,36864
res4b-2c,262144
res4c-2a,262144
res4c-2b,36864
res4c-2c,262144
res4d-2a,262144
res4d-2b,36864
res4d-2c,262144
res4e-2a,262144
res4e-2b,36864
res4e-2c,262144
res4f-2a,262144
res4f-2b,36864
res4f-2c,262144
res5a-1,2097152
res5a-2a,524288
res5a-2b,294912
res5a-2c,1048576
res5b-2a,1048576
res5b-2b,294912
res5b-2c,1048576
res5c-2a,1048576
res5c-2b,294912
res5c-2c,1048576
fc1000,2049000


==> data/resnet50ma.csv <==
Full Name, Network, Real Name, Batch Size, Multiply-Acc., Param., Top-1 Acc., Top-5 Acc., GPU Forward, CPU Forward
Orig., 1, msrc-resnet50-mirror-earlylr, 10, 3857974312, 25503976, 0.72992, 0.91566, 116.452, 6209.58


==> data/resnet50maconvonly.csv <==
Full Name, Network, Real Name, Batch Size, Multiply-Acc., Param., Top-1 Acc., Top-5 Acc., GPU Forward, CPU Forward
root-2, 2, msrc-resnet-50-mirror-root2-ningroup1, 10, 3684566056, 25448680, 0.72714, 0.91208, 110.845, 5204 
root-4, 4, msrc-resnet-50-mirror-root4-ningroup1-mirror-earlylr, 10, 3366650920, 25126120, 0.73386, 0.9181, 113.309, 5655.73
root-8, 8, msrc-resnet-50-mirror-root8-ningroup1-earlylr, 10, 2860876840, 23195368, 0.73374, 0.91826, 107.08, 5192.95 
root-16, 16, msrc-resnet-50-mirror-root16-ningroup1-earlylr, 10, 2434581544, 18691048, 0.7324, 0.9176, 101.384, 4788.37
root-32, 32, msrc-resnet-50-mirror-root32-ningroup1-earlylr-fixedinit, 10, 2221433896, 16438888, 0.729218, 0.914684, 100.717, 4691.53
root-64, 64, msrc-resnet-50-mirror-root64-ningroup1-earlylr, 10, 2114860072, 15312808, 0.73194, 0.91534, 101.702, 4257.36

